The role of baryons in self-interacting dark matter mergers

Mergers of galaxy clusters are promising probes of dark matter (DM) physics. For example, an offset between the DM component and the galaxy distribution can constrain DM self-interactions. We investigate the role of the intracluster medium (ICM) and its influence on DM-galaxy offsets in self-interacting dark matter models. To this end, we employ Smoothed Particle Hydrodynamics + N-body simulations to study idealized setups of equal- and unequal-mass mergers with head-on collisions. Our simulations show that the ICM hardly affects the offsets arising shortly after the first pericentre passage compared to DM-only simulations. But later on, e.g. at the first apocentre, the offsets can be amplified by the presence of the ICM. Furthermore, we find that cross-sections small enough not to be excluded by measurements of the core sizes of relaxed galaxy clusters have a chance to produce observable offsets. We found that different DM models affect the DM distribution and also the galaxy and ICM distribution, including its temperature. Potentially, the position of the shock fronts, combined with the brightest cluster galaxies, provides further clues to the properties of DM. Overall our results demonstrate that mergers of galaxy clusters at stages about the first apocentre passage could be more interesting in terms of DM physics than those shortly after the first pericentre passage. This may motivate further studies of mergers at later evolutionary stages.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
